Accuracy and precision of triaxial orbit models I: SMBH mass, stellar mass and dark-matter halo

We investigate the accuracy and precision of triaxial dynamical orbit models by fitting two dimensional mock observations of a realistic N-body merger simulation resembling a massive early-type galaxy with a supermassive black hole (SMBH). We show that we can reproduce the triaxial N-body merger remnant's correct black hole mass, stellar mass-to-light ratio and total enclosed mass (inside the half-light radius) for several different tested orientations with an unprecedented accuracy of 5-10%. Our dynamical models use the entire non-parametric line-of-sight velocity distribution (LOSVD) rather than parametric LOSVDs or velocity moments as constraints. Our results strongly suggest that state-of-the-art integral-field projected kinematic data contain only minor degeneracies with respect to the mass and anisotropy recovery. Moroever, this also demonstrates the strength of the Schwarzschild method in general. We achieve the proven high recovery accuracy and precision with our newly developed modeling machinery by combining several advancements: (i) our new semi-parametric deprojection code probes degeneracies and allows to constrain the viewing angles of a triaxial galaxy; (ii) our new orbit modeling code SMART uses a 5-dim orbital starting space to representatively sample in particular near-Keplerian orbits in galaxy centers; (iii) we use a generalised information criterion AICp to optimise the smoothing and to compare different mass models to avoid biases that occur in $\chi^2$-based models with varying model flexibilities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
